Geant4 Simulations Of A Wide-Angle X-Ray Focusing Telescope

The rapid development of X-ray astronomy has been made possible by widely deploying X-ray focusing telescopes on board many X-ray satellites. Geant4 is a very powerful toolkit for Monte Carlo simulations and has remarkable abilities to model complex geometrical configurations. However, the library of physical processes available in Geant4 lacks a description of the reflection of X-ray photons at a grazing incident angle which is the core physical process in the simulation of X-ray focusing telescopes. The scattering of low-energy charged particles from the mirror surfaces is another noteworthy process which is not yet incorporated into Geant4. Here we describe a Monte Carlo model of a simplified wide-angle X-ray focusing telescope adopting lobster-eye optics and a silicon detector using the Geant4 toolkit. With this model, we simulate the X-ray tracing, proton scattering and background detection. We find that: (1) the effective area obtained using Geant4 is in agreement with that obtained using Q software with an average difference of less than 3\%; (2) X-rays are the dominant background source below 10 keV; (3) the sensitivity of the telescope is better by at least one order of magnitude than that of a coded mask telescope with the same physical dimensions; (4) the number of protons passing through the optics and reaching the detector by Firsov scattering is about 2.5 times that of multiple scattering for the lobster-eye telescope.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

